Theta-Eta Mellin Transforms, Shifted Reflections, and Rigorous Approximation Theory for a Variant Theta Construction

We develop a rigorous analytic framework for investigating a proposed functional equation associated with a variant theta construction. We prove the classical Mellin identity connecting the Jacobi kernel $1-\theta_4(0\mid ix^2)$ to the completed Dirichlet eta function, and extend its Mellin transform meromorphically to the whole plane with a single simple pole at the origin. Mellin uniqueness identifies $x^{3/8}(1-\theta_4(0\mid ix^2))$ as the unique kernel in a natural weighted $L^1$ class whose Mellin transform is the shifted completed eta function. We distinguish this Gaussian kernel from the weighted exponential series $\Theta^B(s)=\sum_{n\geq1}ne^{-ns}$, whose Mellin transform is $\Gamma(s)\zeta(s-1)$ and obeys a different, explicitly derived reflection relation. We show that every affine reflection $s\mapsto c-s$ can be generated for a shifted completed eta or zeta function by choosing the shift appropriately; consequently, the occurrence of $\tfrac14-s$ alone cannot identify the original variant with a shifted eta function. The corrected analytic product defined here is an elementary meromorphic multiplier of the completed zeta function and therefore has a precise $1-s$ functional equation. We prove an explicit eta-tail bound, a sharper alternating-tail asymptotic, a uniformly convergent Euler-transformed eta series with a geometric error bound, a uniform zeta-approximation bound away from the line $\Re s=1$, and a combined truncation estimate when both the zeta and weighted-exponential factors are truncated. We also determine the principal Laurent data and the cancellation of the gamma poles at the trivial zeta zeros for the corrected product. Reproducible high-precision experiments verify the stated error scales. The exact identification of the original variant with a shifted completed eta function remains open.

==> README.txt <==
THETA--ETA RIGOROUS ANALYSIS: SOURCE AND REPRODUCIBILITY PACKAGE

Main manuscript (author order revised: Sourangshu Ghosh, then Darrell Cox)
-----------------------------------------------------------------------
theta_eta_revised.tex   Complete LaTeX source.
theta_eta_revised.pdf   Compiled 26-page manuscript.

Compilation
-----------
Place the .tex file and all supplied PDF figures in the same directory, then run:

    pdflatex -interaction=nonstopmode theta_eta_revised.tex
    pdflatex -interaction=nonstopmode theta_eta_revised.tex

Numerical reproduction
----------------------
Requirements: Python 3.10+, mpmath, numpy, matplotlib.
Run:

    python reproduce_experiments.py

The script regenerates the numerical CSV files, numerical_summary.txt, and all
PDF/PNG figures. Most calculations use 50 decimal digits; the Euler-transformed
finite-difference experiment uses 100 digits to control binomial cancellation.
The analytic truncation bounds do not include floating-point/arbitrary-precision
roundoff; the manuscript discusses that distinction explicitly.

Newly developed results in this draft
-------------------------------------
* Mellin continuation of the Jacobi theta--eta kernel, including the correct
  residue and finite part at s=0, exact moments, and Mellin inversion.
* A Mellin uniqueness criterion identifying x^(3/8) K(x) as the kernel for
  the shifted completed eta transform.
* The correct reflection variable s -> 3-s for B(s)=Gamma(s) zeta(s-1),
  with the corresponding meromorphic multiplier. The zeta argument itself
  reflects as s-1 -> 2-s; these are different variable shifts.
* The family of shifted completed-eta reflections and an exact functional
  equation for a separately defined corrected product.
* A local singularity analysis of the corrected product, including Laurent
  data at 0 and 1 and cancellation at negative even integers.
* Explicit eta and weighted-exponential truncation bounds, a combined error
  theorem, an alternating-tail asymptotic, and a geometric Euler-transform
  eta expansion with an explicit bound.
* A theorem showing that at a zeta zero of real part beta, the finite eta-based
  product residual has log--log slope tending to -beta. Thus a slope near
  -1/2 on the critical line is a truncation asymptotic, not evidence for the
  proposed quarter-reflection.

Important scope limitation
--------------------------
The original source variant still has not been identified with a shifted
completed eta function. The old real-part-based Euler limit does not converge
for nonreal arguments, and ordinary partial zeta sums diverge in the critical
strip. The document proves results for explicit classical functions and a
corrected analytic surrogate, while leaving the exact identity for a corrected
version of the original construction as an open research problem. The original
crossing-index figures are not claimed to have been regenerated because their
external zero-list and raw numerical data were not supplied.

The standard theta--eta Mellin identity and zeta functional equation are
classical; no priority claim is made for their direct consequences.


==> README_DOWNLOAD.txt <==
Theta--Eta revised article delivery

Files:
- theta_eta_article_FINAL.pdf: freshly compiled PDF for reading/preview.
- theta_eta_article_SOURCE.tex: complete LaTeX source.
- theta_eta_article_package.zip: source, PDF, figures, scripts, CSV numerical data, and this README.

To compile the PDF from source, place the .tex file in the same directory as all fig_*.pdf files and run:
  pdflatex -interaction=nonstopmode theta_eta_article_SOURCE.tex
  pdflatex -interaction=nonstopmode theta_eta_article_SOURCE.tex

The source author order is Sourangshu Ghosh followed by Darrell Cox.


==> corrected_product_error.csv <==
N,absolute_V_error,rigorous_combined_bound,error_over_bound,abs_theta_B_N,theta_B_tail_bound
16,2.5051585537844226e-26,6.798846175680105e-25,0.03684681913742261,2.809715899792642,0.009588059789459032
32,4.596310908000749e-27,4.879363851630278e-25,0.00941989785505552,2.8098100311503034,5.9919926279700535e-06
64,1.322004302372385e-27,3.476664083395867e-25,0.0038025080095776868,2.809805386247437,1.2990054974393642e-12
128,7.9391177207115445e-28,2.467882930820865e-25,0.0032169750118863387,2.8098053862478998,3.2273316651403846e-26
256,5.4046173027531734e-28,1.7484485114414301e-25,0.003091093199134345,2.8098053862478998,1.0251287946491304e-53
512,3.78688066408468e-28,1.2375442218814741e-25,0.0030599962386211755,2.8098053862478998,5.247771274225816e-109
1024,2.671956226843049e-28,8.75502673545845e-26,0.0030519109850589555,2.8098053862478998,6.926975254965176e-220
2048,1.888454346750041e-28,6.192249263038931e-26,0.003049706603418055,2.8098053862478998,0.0
4096,1.335219795345044e-28,4.3791157764343726e-26,0.0030490625585428708,2.8098053862478998,0.0
8192,9.441363207822197e-29,3.09669142779543e-26,0.0030488550209032653,2.8098053862478998,0.0
16384,6.676091117126619e-29,2.1897583268201924e-26,0.0030487798746362815,2.8098053862478998,0.0
32768,4.720734232363492e-29,1.5484165877546124e-26,0.003048749457798767,2.8098053862478998,0.0
65536,3.338073962025218e-29,1.0949042225362536e-26,0.00304873603856678,2.8098053862478998,0.0
131072,2.3603788902968217e-29,7.742171538697979e-27,0.003048729776263486,2.8098053862478998,0.0
262144,1.6690414499809826e-29,5.474552437933229e-27,0.0030487267569421343,2.8098053862478998,0.0


==> corrected_product_zero_residual.csv <==
N,abs_VN_at_zeta_zero,rigorous_bound,error_over_bound,leading_asymptotic,error_over_leading_asymptotic
16,3.1012122456997525e-06,0.00015742919225101367,0.019699092661004135,2.798250648421801e-06,1.108268213016879
32,2.0723332098126545e-06,0.0001136243679097108,0.018238457541602256,2.0084179945969045e-06,1.0318236619009071
64,1.4452151385011661e-06,8.096052270367059e-05,0.01785086225036987,1.431048640541299e-06,1.0098993825636202
128,1.0193284475689513e-06,5.746919669492101e-05,0.01773695311907913,1.0158187355610797e-06,1.0034550573690029
256,7.206620260887366e-07,4.071584197129935e-05,0.017699794261819078,7.196884154854618e-07,1.001352822391365
512,5.096890205597948e-07,2.881849516350977e-05,0.017686177493582922,5.093923179955774e-07,1.0005824637587488
1024,3.6046689623528925e-07,2.0387691297901172e-05,0.01768061380605649,3.603704242671956e-07,1.0002677022352482
2048,2.549151602784721e-07,1.4419792220986632e-05,0.017678143788193247,2.548825447958746e-07,1.0001279627940924
4096,1.8026243698887772e-07,1.0197577152577103e-05,0.017676986826554414,1.8025116975113248e-07,1.0000625085416133
8192,1.2746853947453325e-07,7.211215999952519e-06,0.017676427869498367,1.2746460260818273e-07,1.0000308859579048
16384,9.013521887251067e-08,5.099255334470536e-06,0.017676153273440572,9.013383523808224e-08,1.0000153508882073
32768,6.373570631017108e-08,3.6057730427978492e-06,0.017676017196222714,6.373521858151967e-08,1.0000076524198436
65536,4.506812127139348e-08,2.549686022023178e-06,0.017675949462840873,4.506794909138244e-08,1.0000038204536597
131072,3.186803481093479e-08,1.802907153522307e-06,0.017675915672459776,3.186797398173677e-08,1.0000019087877396
262144,2.2534124983570087e-08,1.2748503056731143e-06,0.017675898796347064,2.253410348526708e-08,1.0000009540340942


==> eta_euler_acceleration.csv <==
K_max,Re_eta_E_K,Im_eta_E_K,absolute_residual_at_rho,rigorous_bound,residual_over_bound
4,1.140751349637592982318626265242403211197,-0.1875013964242481379063433272516641004901,1.1560581366700522,97023603.29572658,1.1915225753329355e-08
8,0.567667014778675724897845144046966212404,0.05081891540339240666863049658259315270841,0.5699371911276807,6063975.205982911,9.398738810233962e-08
12,0.1217696547081459099431542846060327930978,0.08925059507636493250831131085615471783744,0.1509752215736951,378998.45037393196,3.9835313686570003e-07
16,0.008052975753754263644634658624599897275313,0.02456115513873828158414116045674339653313,0.025847645158499914,23687.403148370748,1.0911979247618686e-06
20,-0.0009315053604528622617404057197040922636517,0.003182147220031624687894037778474776228225,0.003315684419016293,1480.4626967731717,2.239627128899084e-06
24,-0.0002611322709991908982602683174056267149335,0.0002357251116845468463486839107855380124799,0.0003517902659766,92.52891854832323,3.8019493958840285e-06
28,-0.00003192311912722980129315012261670136720568,0.000007707712390549337489212317803312670243175,3.28404379554648e-05,5.783057409270202,5.678732827867453e-06
32,-0.000002742808417258769959958185370750376252117,-0.0000005847801278958406278810756876543024724391,2.804454637138464e-06,0.36144108807938763,7.759091950615445e-06
36,-0.000000183801711929697370358323819605846678355,-0.000000129184295405747599951356288441676707347,2.2465896707624852e-07,0.022590068004961727,9.945032791707577e-06
40,-0.000000009608011096880080800260791346148417856903,-0.00000001422743583980411739042466363051048492876,1.7167813134278735e-08,0.001411879250310108,1.2159547730804858e-05
44,-0.0000000003288662084740235091789833484658182700202,-0.000000001222506157287769215053657024534667413713,1.2659677277413465e-09,8.824245314438175e-05,1.4346470237743483e-05
48,0.000000000003626454753060642992217084039687065256168,-0.00000000009074665226904389275829692136681585498129,9.08190842946281e-11,5.515153321523859e-06,1.6467191209388614e-05
52,0.000000000001993852719758667567652995551980844274109,-0.00000000000605599150437322432461927944456629951613,6.375773033062713e-12,3.446970825952412e-07,1.8496742081653858e-05
56,2.39161023227377989991318920697044218361e-13,-3.692372986991177735718319224261485327736e-13,4.3992519566602225e-13,2.1543567662202575e-08,2.0420257339171146e-05
60,2.173617973938817295475633972979099382972e-14,-2.057857819942200118630063020612928714889e-14,2.993224666430362e-14,1.346472978887661e-09,2.223011314273165e-05


==> eta_zero_truncation.csv <==
N,Re_eta_N,Im_eta_N,absolute_error,rigorous_tail_bound,error_over_bound,leading_asymptotic,error_over_leading_asymptotic
16,0.04897043969840503,0.12596414723805044,0.1351483272322095,6.8606371652713705,0.019699092661004135,0.12126781251816648,1.1144616566078787
32,-0.04425102535109583,-0.07815056127727621,0.08980903892469082,4.924157578558097,0.018238457541602256,0.08703882797784893,1.0318273006565175
64,0.043871745614519626,0.04469843167335404,0.06263130093908813,3.5085868716392348,0.01785086225036987,0.06201736729460423,1.009899382564363
128,-0.03923146479043614,-0.020304962356210748,0.044174645735878475,2.490543073509118,0.01773695311907913,0.04402254531628119,1.0034550573690029
256,0.03095707458227489,0.0041298801048198245,0.03123133644871312,1.764502795158668,0.017699794261819078,0.031189143077590267,1.001352822391365
512,-0.02152561252181135,0.004954322260471981,0.022088397486005405,1.2489073737962735,0.017686177493582922,0.022075539284417398,1.0005824637587488
1024,0.012963353622160221,-0.008716909189992602,0.015621556995375077,0.8835415538584931,0.01768061380605649,0.015617376188860606,1.0002677022352482
2048,-0.006325007991414152,0.009057385854697685,0.011047260502601113,0.6249106600195933,0.017678143788193247,0.011045847045150098,1.0001279627940924
4096,0.0018467745782643798,-0.007590606773912254,0.007812034788650534,0.4419324891341366,0.017676986826554414,0.007811546500271057,1.0000625085416133
8192,0.0007333287256625512,0.00547521389516395,0.005524105196108983,0.3125125300706895,0.017676427869498367,0.005523934584097949,1.0000308859579048
16384,-0.0018911405293881157,-0.003417881469829684,0.0039061907587443147,0.22098647247043218,0.017676153273440572,0.00390613079616714,1.0000153508882073
32768,0.002125046209142509,0.0017644991018031866,0.0027621148548268594,0.15626341749752942,0.017676017196222714,0.0027620937181260805,1.0000076524198436
65536,-0.0018537183035950752,-0.0006151395428096218,0.0019531175607759596,0.11049576515716374,0.017675949462840873,0.0019531100990093342,1.0000038204536597
131072,0.0013791836864422557,-7.206747850875775e-05,0.0013810652998345373,0.07813260288327392,0.017675915672459776,0.0013810626636790574,1.0000019087877396
262144,-0.0008897473331561039,0.00040251978988923415,0.0009765615690323228,0.055248198707391394,0.017675898796347064,0.0009765606373601798,1.0000009540340942


==> weighted_exponential_truncation.csv <==
N,absolute_error,rigorous_tail_bound,error_over_bound
16,0.0029149645038366143,0.009588059789459032,0.3040202676918308
32,1.9124698128299535e-06,5.9919926279700535e-06,0.3191709221908461
64,4.256008246902538e-13,1.2990054974393642e-12,0.3276358918643608
128,1.0718656494095403e-26,3.2273316651403846e-26,0.3321213189791312
256,3.428355126191351e-54,1.0251287946491304e-53,0.3344316484022644
512,1.7611746326262385e-109,5.247771274225816e-109,0.33560430525548346
1024,2.328815020603997e-220,6.926975254965176e-220,0.33619508297430817
2048,0.0,0.0,0.33649159386637595
4096,0.0,0.0,0.336640131045581
8192,0.0,0.0,0.33671447022231576
16384,0.0,0.0,0.33675165747674096
32768,0.0,0.0,0.33677025552288015
65536,0.0,0.0,0.33677955565098305
131072,0.0,0.0,0.3367842059913306
262144,0.0,0.0,0.33678653123058305


==> zeta_eta_approximation.csv <==
N,Re_zeta_hat_N,Im_zeta_hat_N,absolute_error,rigorous_error_bound,error_over_bound
16,1.6811372473187853,0.28827123000193555,2.7302062765609,73.96623468816725,0.03691152169731393
32,1.0034456089384705,-2.8505519758132603,0.5000848825554028,53.0885668959202,0.009419822605794128
64,1.2343708466561722,-2.5479821463356624,0.1438372697966978,37.82694722367307,0.0038025080095990607
128,1.2353160255861033,-2.490394992902907,0.08637952353754876,26.851163971863855,0.0032169750118863387
256,1.2257543969105156,-2.4629551904185956,0.05880354517186447,19.023543252701764,0.003091093199134345
512,1.2182454040280577,-2.444006072215479,0.04120217875140334,13.464780848870882,0.0030599962386211755
1024,1.2147367507944107,-2.429551981026003,0.029071530856101657,9.525681121902075,0.0030519109850589555
2048,1.2145358413377507,-2.418795025032581,0.02054684064818999,6.737317165251723,0.003049706603418055
4096,1.2163459826293272,-2.4113047295428283,0.01452751474372536,4.764584020430193,0.0030490625585428708
8192,1.2190243375424605,-2.406517130451807,0.010272431825882177,3.369275270701074,0.0030488550209032653
16384,1.221793018994011,-2.4037810214270103,0.007263748820429056,2.3825100922694915,0.0030487798746362815
32768,1.224220465132926,-2.4024733412613224,0.0051362731739718745,1.6847147478233007,0.003048749457798767
65536,1.2261303063178932,-2.402072757475977,0.003631905313868974,1.1912823110708999,0.00304873603856678
131072,1.2275061654167383,-2.4021853360202123,0.0025681493975082915,0.8423670137980571,0.003048729776263486
262144,1.2284162493764645,-2.4025388888493375,0.0018159575192803093,0.5956445637987284,0.0030487267569421343

